Detection of an intranight optical hard-lag with colour variability in blazar PKS 0735+178

Blazars are a highly variable subclass of active galactic nuclei that have been observed to vary significantly during a single night. This intranight variability remains a debated phenomenon, with various mechanisms proposed to explain the behaviour including jet energy density evolution or system geometric changes. We present the results of an intranight optical monitoring campaign of four blazars: TXS 0506+056, OJ287, PKS 0735+178, and OJ248 using the Carlos S\'anchez Telescope. We detect significant but colourless behaviour in OJ287 and both bluer- and redder-when-brighter colour trends in PKS 0735+178. Additionally, the g band shows a lag of ~10 min with respect to the r,i,z_s bands for PKS 0735+178 on 2023 January 17. This unexpected hard-lag in PKS 0735+178 is not in accordance with the standard synchrotron shock cooling model (which would predict a soft lag) and instead suggests the variability may be a result of changes in the jet's electron energy density distribution, with energy injection from Fermi acceleration processes into a post-shocked medium.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
